Old and New Major Mergers in the SOSIMPLE galaxy, NGC 7135

The simultaneous advancement of high resolution integral field unit spectroscopy and robust full-spectral fitting codes now make it possible to examine spatially-resolved kinematic, chemical composition, and star-formation history from nearby galaxies. We take new MUSE data from the Snapshot Optical Spectroscopic Imaging of Mergers and Pairs for Legacy Exploration (SOSIMPLE) survey to examine NGC 7135. With counter-rotation of gas, disrupted kinematics and asymmetric chemical distribution, NGC 7135 is consistent with an ongoing merger. Though well hidden by the current merger, we are able to distinguish stars originating from an older merger, occurring 6-10 Gyr ago. We further find a gradient in ex-situ material with galactocentric radius, with the accreted fraction rising from 0% in the galaxy centre, to ~7% within 0.6 effective radii.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> NGC 7135 (1)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
